Solvent: Long-Horizon Reasoning for Multi-Step Retrosynthesis

Multi-step retrosynthesis requires recursively transforming a target molecule through successive reaction steps into purchasable building blocks, and recent work has begun to draw on large language model (LLM) reasoning to tackle the task. In its latest evolution, LLM reasoning has entered the long-horizon regime: models pursue objectives across interdependent steps, interact with environments, and adapt to feedback. This shift has markedly advanced LLM capabilities, as illustrated by breakthroughs in AI-driven mathematical research. At this frontier, we introduce Solvent, an 8B LLM that successfully extends long-horizon reasoning to multi-step retrosynthesis. Through a two-round post-training curriculum, Solvent learns to interleave iterative synthesis planning, external availability verification, and adaptive route revision. Experiments show that, following a $2.1\times$ performance boost from RL, Solvent scores 61.86% across four benchmarks, surpassing mid-scale language models and prior search-based retrosynthesis systems, and rivaling frontier trillion-parameter LLMs.

==> case_studies/bootstrapping_boc_excerpt.txt <==
Actually, let me think about this differently. The first reasonable disconnection is:

1. N-dealkylation of the benzyl group from the piperidine nitrogen:
   CN(Cc1ccc(C(F)(F)F)cc1N1CC2CC1CN2CC(=O)O)C1(C)CCNCC1 >> CN(Cc1ccc(C(F)(F)F)cc1N1CC2CC1CN2CC(=O)O)C1(C)CCN(C(=O)OC(C)(C)C)CC1
   (Boc protection of the piperidine nitrogen)

[...]

Let me review the route for chemical plausibility:

Step 1: N-alkylation of 2,5-diazabicyclo[2.2.1]heptane with acetic acid. This is a reasonable reaction, though acetic acid as a nucleophile is atypical

[...]

Step 2: SNAr reaction between 2,5-diazabicyclo[2.2.1]heptane and 2-bromo-5-(trifluoromethyl)phenyl bromide.


==> case_studies/chembl_615_final_answer.json <==
["O=C(Nc1ccc(-c2cc(N3CCOCC3)nc(N3CCOCC3)n2)cc1)Nc1ccc(Cl)c(-c2cccs2)c1>>Nc1ccc(-c2cc(N3CCOCC3)nc(N3CCOCC3)n2)cc1.Nc1ccc(Cl)c(-c2cccs2)c1.O=C(N1C=CN=C1)N1C=CN=C1", "Nc1ccc(-c2cc(N3CCOCC3)nc(N3CCOCC3)n2)cc1>>Nc1ccc(B(O)O)cc1.Clc1cc(N2CCOCC2)nc(N2CCOCC2)n1", "Clc1cc(N2CCOCC2)nc(N2CCOCC2)n1>>Clc1cc(Cl)nc(Cl)n1.C1COCCN1.C1COCCN1", "Nc1ccc(Cl)c(-c2cccs2)c1>>Nc1ccc(Cl)c(Br)c1.OB(O)c1cccs1"]


==> case_studies/chembl_615_trace_excerpt.txt <==
Let me analyze the target molecule step by step.

Let me parse this molecule. It has:
- A urea linkage: O=C(N-)...N-
- One side of the urea is attached to a para-substituted phenyl ring: Nc1ccc(-c2cc(N3CCOCC3)nc(N3CCOCC3)n2)cc1
- The other side of the urea is attached to another para-substituted phenyl ring: Nc1ccc(Cl)c(-c2cccs2)c1

Let me think about retrosynthetic disconnections:

Step 1: Disconnect the urea linkage. The urea can be formed by reacting an amine with an isocyanate, or by reacting two amines with a carbonyl source (like CDI).

[...]

Both precursors are not available in eMolecules. I need to revise the route to use available starting materials.

Option 1: Disconnect the C-N bonds of the urea differently. Instead of isocyanate + amine, I could use CDI (carbonyldiimidazole) to couple the two amines.

[...]

Neither of the amines is available. I need to decompose them further. Let me think about constructing the two aniline fragments.

Fragment 1: Nc1ccc(-c2cc(N3CCOCC3)nc(N3CCOCC3)n2)cc1

Fragment 2: Nc1ccc(Cl)c(-c2cccs2)c1

[...]

Disconnection strategy:
1. Urea → two amines + CDI
2. Each amine → simpler precursors via Suzuki coupling

[...]

Both amines are unavailable. I need to decompose each into simpler precursors. Let me disconnect each aniline fragment via Suzuki coupling and then SNAr reactions on pyrimidine.

[... inventory query and response omitted ...]

The stock check returned stock_ok=true, meaning all leaf materials are available in eMolecules. The route is chemically plausible. Let me finalize.

Let me review the route:

Step 1: Urea formation
Target: O=C(Nc1ccc(-c2cc(N3CCOCC3)nc(N3CCOCC3)n2)cc1)Nc1ccc(Cl)c(-c2cccs2)c1
>> Nc1ccc(-c2cc(N3CCOCC3)nc(N3CCOCC3)n2)cc1.Nc1ccc(Cl)c(-c2cccs2)c1.O=C(N1C=CN=C1)N1C=CN=C1

This is a CDI-mediated urea formation. The two amines react with CDI to form the urea.

Step 2: Suzuki coupling for Fragment 1
Nc1ccc(-c2cc(N3CCOCC3)nc(N3CCOCC3)n2)cc1
>> Nc1ccc(B(O)O)cc1.Clc1cc(N2CCOCC2)nc(N2CCOCC2)n1

Step 3: SNAr on pyrimidine
Clc1cc(N2CCOCC2)nc(N2CCOCC2)n1
>> Clc1cc(Cl)nc(Cl)n1.C1COCCN1.C1COCCN1

Step 4: Suzuki coupling for Fragment 2
Nc1ccc(Cl)c(-c2cccs2)c1
>> Nc1ccc(Cl)c(Br)c1.OB(O)c1cccs1

The biaryl bond is formed via Suzuki coupling between 4-chloro-3-bromoaniline and thiophen-2-ylboronic acid.

All leaf materials are available. The route is chemically plausible.


==> case_studies/chembl_824_final_answer.json <==
[
  "COc1ccc(N2CCN(C3=C(Cl)C(=O)N(c4cccc(C(F)(F)F)c4)C3=O)CC2)cc1>>COc1ccc(N2CCNCC2)cc1.O=C1C(Cl)=C(Cl)C(=O)N1c1cccc(C(F)(F)F)c1",
  "COc1ccc(N2CCNCC2)cc1>>CC(C)(C)OC(=O)N1CCN(c2ccc(OC)cc2)CC1",
  "CC(C)(C)OC(=O)N1CCN(c2ccc(OC)cc2)CC1>>CC(C)(C)OC(=O)N1CCNCC1.COc1ccc(Br)cc1"
]


==> case_studies/chembl_824_trace_excerpt.txt <==
The 4-methoxyphenylpiperazine (COc1ccc(N2CCNCC2)cc1) is not in eMolecules stock. I need to revise the route to use a different available piperazine derivative.

[...]

Option 2: Use a protected piperazine (e.g., Boc-protected) and deprotect later.

[...]

Route:
Step 1: COc1ccc(N2CCN(C3=C(Cl)C(=O)N(c4cccc(C(F)(F)F)c4)C3=O)CC2)cc1>>COc1ccc(N2CCNCC2)cc1.O=C1C(Cl)=C(Cl)C(=O)N1c1cccc(C(F)(F)F)c1
Step 2: COc1ccc(N2CCNCC2)cc1>>CC(C)(C)OC(=O)N1CCN(c2ccc(OC)cc2)CC1
Step 3: CC(C)(C)OC(=O)N1CCN(c2ccc(OC)cc2)CC1>>CC(C)(C)OC(=O)N1CCNCC1.COc1ccc(Br)cc1

Let me check this route.

[...]

The stock check returned `stock_ok: true` -- all three leaf materials are available in eMolecules.


==> case_studies/parallel_144_benzyl_excerpt.txt <==
The aldehyde Nc1cc(C(=O)O)ccc1C=O is not available. I need to revise the route.
[...]
Instead of reductive amination, I could use a different strategy:
1. The amine could be formed by SN2 reaction of a benzyl halide with the amine.
[...]
What if the benzyl bromide is available? Let me try route with benzyl bromide:


==> case_studies/parallel_144_reductive_excerpt.txt <==
The secondary amine could be formed by reductive amination between an aldehyde (at position 4 of the benzene) and the primary amine NCCc1ccccn1.
[...]
Actually, let me check the simplest alternatives. Let me try the route using methyl ester instead and see:
[...]
The methyl ester Nc1cc(C(=O)OC)ccc1C=O might be available. Let me try.


==> case_studies/round1_rl_concise_excerpt.txt <==
Let me analyze the target molecule step by step.
**Target SMILES:** `Cc1ccc(C(=O)NC(CCC2CCCCC2)C(N)=O)cc1NC(=O)c1cnn(-c2ccccc2)c1`
**Structural analysis:**
- Central 1,3,4-trisubstituted benzene ring
- Position 1: methyl
- Position 3: amide with an amine fragment `–C(=O)NH–CH₂–CH₂–cyclohexyl–C(=NH₂)`
- Position 4: amide with a pyrazole carboxylic acid fragment `–NH–C(=O)–c1cnn(Ph)c1`
**Retrosynthetic strategy:**
1. **First disconnection:** Amide bond between the benzoic acid derivative and the α-amino amide
2. **Second disconnection:** Amide bond between the aniline and the 1-phenylpyrazole-4-carboxylic acid
Let me check stock availability for these leaf materials.
</think>
<tool_call>
{"name": "check_emolecules_stock", "arguments": {"answer_route": "[\"Cc1ccc(C(=O)NC(CCC2CCCCC2)C(N)=O)cc1NC(=O)c1cnn(-c2ccccc2)c1>>Cc1ccc(C(=O)O)cc1NC(=O)c1cnn(-c2ccccc2)c1.NC(CCC2CCCCC2)C(N)=O\", \"Cc1ccc(C(=O)O)cc1NC(=O)c1cnn(-c2ccccc2)c1>>Cc1ccc(C(=O)O)cc1N.O=C(O)c1cnn(-c2ccccc2)c1\"]"}}
</tool_call><|im_end|><|im_start|>user
<tool_response>
{"stock_ok": true, "leaf_count": 3, "missing_count": 0, "missing": [], "leaves": [{"leaf": "Cc1ccc(C(=O)O)cc1N", "canonical_parent": "Cc1ccc(C(=O)O)cc1N", "in_emolecules": true}, {"leaf": "NC(CCC2CCCCC2)C(N)=O", "canonical_parent": "NC(=O)C(N)CCC1CCCCC1", "in_emolecules": true}, {"leaf": "O=C(O)c1cnn(-c2ccccc2)c1", "canonical_parent": "O=C(O)c1cnn(-c2ccccc2)c1", "in_emolecules": true}], "all_nodes": [{"node": "Cc1ccc(C(=O)NC(CCC2CCCCC2)C(N)=O)cc1NC(=O)c1cnn(-c2ccccc2)c1", "canonical_parent": "Cc1ccc(C(=O)NC(CCC2CCCCC2)C(N)=O)cc1NC(=O)c1cnn(-c2ccccc2)c1", "is_leaf": false}, {"node": "Cc1ccc(C(=O)O)cc1N", "canonical_parent": "Cc1ccc(C(=O)O)cc1N", "is_leaf": true}, {"node": "Cc1ccc(C(=O)O)cc1NC(=O)c1cnn(-c2ccccc2)c1", "canonical_parent": "Cc1ccc(C(=O)O)cc1NC(=O)c1cnn(-c2ccccc2)c1", "is_leaf": false}, {"node": "NC(CCC2CCCCC2)C(N)=O", "canonical_parent": "NC(=O)C(N)CCC1CCCCC1", "is_leaf": true}, {"node": "O=C(O)c1cnn(-c2ccccc2)c1", "canonical_parent": "O=C(O)c1cnn(-c2ccccc2)c1", "is_leaf": true}], "interpretation": "stock_ok=false means at least one predicted leaf is not locally available in eMolecules and the route must be revised. stock_ok=true only checks availability of predicted leaves; it is not a correctness check."}
</tool_response><|im_end|>
<|im_start|>assistant
<think>
The stock check returned `stock_ok: true`, meaning all three leaf materials are available in the eMolecules database:
1. `Cc1ccc(C(=O)O)cc1N` (4-amino-3-methylbenzoic acid)
2. `NC(CCC2CCCCC2)C(N)=O` (2-amino-4-cyclohexylbutanamide)
3. `O=C(O)c1cnn(-c2ccccc2)c1` (1-phenyl-1H-pyrazole-4-carboxylic acid)
The route is chemically plausible:
- Step 1: Amide coupling between 4-amino-3-methylbenzoic acid and 2-amino-4-cyclohexylbutanamide
- Step 2: Amide coupling between 4-amino-3-methylbenzoic acid and 1-phenyl-1H-pyrazole-4-carboxylic acid
Both disconnections are standard amide bond formations. The route is valid and all leaf materials are in stock.
Let me finalize the answer.
All three leaf materials are available in eMolecules stock. The route is chemically sound and all starting materials are accessible. Let me now provide the final answer.
</think>
<answer>["Cc1ccc(C(=O)NC(CCC2CCCCC2)C(N)=O)cc1NC(=O)c1cnn(-c2ccccc2)c1>>Cc1ccc(C(=O)O)cc1NC(=O)c1cnn(-c2ccccc2)c1.NC(CCC2CCCCC2)C(N)=O", "Cc1ccc(C(=O)O)cc1NC(=O)c1cnn(-c2ccccc2)c1>>Cc1ccc(C(=O)O)cc1N.O=C(O)c1cnn(-c2ccccc2)c1"]</answer><|im_end|>


==> case_studies/round1_sft_unstable_excerpt.txt <==
This is getting too complicated. Let me try the direct glycine route:
Step 2 revised: 
The amino amide can be made from glycine methyl ester, then:
1. N-Boc-glycine methyl ester + NaHMDS → anion at alpha
2. Add 3-cyclohexylpropyl bromide to make N-(3-cyclohexylpropyl)-N-Boc-glycine methyl ester with loss of Br
3. Hydrolyze → N-(3-cyclohexylpropyl)-N-Boc-glycine
4. Further hydrolysis of ester (or use directly as acid)
5. Amidation with NH3 (HATU, etc.) → NH2-CH(CCC-C6H11)-CONH2
6. Deprotect Boc → N[C@@H](CCC1CCCCC1)C(N)=O
But step 5 has matching issues... we'd get NH2-C(CCC-C6H11)-CONH2. The product has NH-C(CONH2)-R. So we need the amine on the alpha carbon, and the alkyl group also on the alpha carbon. That means the two groups are on adjacent carbons (like CONH-CH(R)-CONH2, where the amine carbon and the alkyl carbon are the same? No, they're distinct alpha and alkoxy positions.)
Actually, in the target: CONH-CH(CCC-C6H11)-CONH2
The CONH- is attached to the alpha carbon (the one bearing the R group). There's a CH2 group adjacent? No, there's only one CH between the two CONH groups: the alpha carbon has both CONH and R, and the beta position has H. So the connectivity is CONH-CH(R)-CONH2.
So the alpha carbon is CH(CCC-cyclohexyl) and the beta position is CH2. We need:
N-C(=O)-CH(R)-C(=O)-NH2
From glycine: N-Boc-CH2-CO2H → anion at alpha → alkylate at the alpha carbon with BrCCC-C6H11 → Boc-N-alkylglycine → deprotonate at alpha → add tert-butyl amide (or cyanate equivalent) → cyclization → ring opening → amidation...
This is more like building a pyrrolidine ring and then opening it. Not great.
Let me try a completely different disconnection:
What if the central C-N bond is formed by nucleophilic attack of the aniline on an activated carbonyl?
Actually, N-alkyl glycine derivatives. In my route, I had:
Target = Ar-CONH-CH(R)-CONH2
If R-CH2-CH2-CH2-cyclohexanone is available (as a protected form), we could:
1. Reductive amination: aniline + ketone → imine → reduction → HN-CH(R)-CONH2
2. But we need the aniline NH2, not HNAr.
Or: use a different reagent like N-(3-cyclohexylpropyl)glycine benzyl ester, then Pd-catalyzed C-H deprotonation at methylene and amination?
This is getting very creative but doubtful about commercial availability.
Let me try using more straightforward building blocks. What if we use:
`NCC(=O)O` (glycine) + `OCCCC1CCCCC1` (3-cyclohexylpropan-1-ol) as starting materials?
Reductive amination: Glycine + 3-cyclohexylpropanol → imine → NaBH4 → HO-CH2-CH2-CH2-C6H11
Then oxidation of alcohol to acid:→ HOOC-CH2-CH2-CH2-C6H11 (3-cyclohexylpropionic acid)
This acid + azodicarboxylic acid + NH3 → Curtius rearrangement? No, that gives isocyanate directly attached to ring.
Or: Use the acid chloride: acid + SOCl2 → acid chloride, then hydrazine + CDI → acyl carbazate → rearrangement... too many steps.
OK let me try a completely ridiculous route and check: the amino amide could be a leaf material if it IS commercially available in a protected form. Let me try just adding it to the route without building it from scratch.
Actually no, the tool doesn't check whether individual reagents are in stock; it only checks leaf organic materials. So if I propose the amino amide as a leaf material, it should be checked.
Let me try a different approach for the amide disconnections. Instead of disconnecting both amides to get to these complex leaves, what if I disconnect one bond and keep the amino amide intact?


==> prompts/deepseek_v4_pro_coldstart.txt <==
You are an expert organic chemist solving a multi-step retrosynthesis problem with one tool.

Language rule:
- Write all reasoning, tool-call arguments, and final answer in English only.

Available tool:
- check_emolecules_stock: checks whether every final leaf material in a proposed retrosynthetic route is available in the eMolecules stock database.

Core requirements:
- Every retrosynthetic disconnection must be chemically reasonable and must correspond to a plausible forward reaction.
- Do not invent arbitrary stocked molecules as leaves. Stock availability is only an availability check, not a correctness check.
- Use your chemistry knowledge to analyze each disconnection before checking stock availability.
- The stock check should be applied to the complete proposed route after the route has been chemically reasoned through.
- You may only finalize after check_emolecules_stock returns stock_ok=true for the complete route.
- If stock_ok=false, revise the route and check the complete revised route again.
- Treat every precursor written after ">>" as part of the route, including small or reagent-like molecules.

Task:
Given only the target SMILES below, propose a chemically plausible multi-step retrosynthetic route.

Target molecule:
{target}

Required workflow:
1. Analyze the target molecule as a whole. Identify important rings, heteroatoms, functional groups, charges, stereochemical markers, strategic bonds, and plausible first disconnections.
2. Decompose the molecule step by step. For each proposed single-step disconnection, reason from atoms, bonds, local connectivity, functional groups, retained fragments, and precursor roles, and check whether the corresponding forward reaction is chemically plausible.
3. Continue until the route ends in plausible leaf materials or reagent-like components.
4. Call check_emolecules_stock with the complete proposed route.
5. After the stock check, continue from the tool result. If stock_ok=true and the route is chemically plausible, provide the final route. If stock_ok=false, revise the route and check again before finalizing.

Final answer format:
<answer>["PRODUCT_SMILES>>PRECURSOR1_SMILES.PRECURSOR2_SMILES", "PRECURSOR1_SMILES>>SIMPLER_PRECURSOR.SMALL_REAGENT", "..."]</answer>

Formatting requirements:
- The <answer> block must contain valid JSON.
- Each route step must be a string in exact PRODUCT_SMILES>>PRECURSOR_SMILES format.
- Multiple precursors must be separated by dots.
- The first PRODUCT_SMILES must exactly match the target molecule.
- The route must form one connected retrosynthetic tree rooted at the target.
- Do not include anything after the final </answer> tag.


==> prompts/intern_s1_warmup_teacher.txt <==
You are an expert organic retrosynthesis instructor writing knowledge-distillation supervision.

This task is not to simulate a model's private chain-of-thought and not to write an informal problem-solving monologue.
Write a structured, polished teaching explanation that injects retrosynthesis knowledge into a training example.

You are given:
- a target molecule as a SMILES string
- a route that should be used to construct the supervised explanation

### Input
Target Molecule: {TARGET_MOLECULE}
Route: {REFERENCE_ROUTE}

### Output Protocol
Do not output <think>, </think>, <reasoning>, or </reasoning>.
Those tags are reserved for downstream conversion.
The first visible token of your response must be exactly:
Target analysis:

Do not prepend any sentence before Target analysis.
Do not write an introduction, plan, acknowledgment, or meta explanation.

Return only the following structured text:

Target analysis: <complete target SMILES>
<target-only structural analysis>

Step 1: PRODUCT_SMILES>>PRECURSOR1_SMILES.PRECURSOR2_SMILES
Explanation:
<knowledge explanation for Step 1>

Step 2: PRODUCT_SMILES>>PRECURSOR1_SMILES.PRECURSOR2_SMILES
Explanation:
<knowledge explanation for Step 2>

...

<answer>{REFERENCE_ROUTE}</answer>

The <answer> block must be valid JSON and must exactly equal:
{REFERENCE_ROUTE}

### Style Requirements
Use formal scientific English.
Do not write in first person.
Do not write conversational openings such as "Okay", "Let me", "I need to", "I will", "Hmm", "Starting with", "First, I need", or similar thinking-aloud phrasing.
Do not mention the user, prompt, task setup, supplied route, internal route, given route, reference route, answer key, gold answer, or any external supervision.
Do not say that a route was provided or that the explanation is being generated from a route.

The output should read like a concise expert annotation for a retrosynthesis dataset:
- structured
- target-driven
- chemically specific
- explanatory rather than speculative
- suitable as supervised training text

### Target Analysis Rules
The Target analysis section should analyze only the target molecule itself.
It must not describe any specific retrosynthetic step, precursor, route, final answer, or planned disconnection.
Do not say which bond will be disconnected first.
Do not mention precursors, route steps, or the final route in Target analysis.

Target analysis should cover:
- the complete target SMILES exactly as written
- visible functional groups and heteroatom environments
- ring systems, aromatic systems, charges, and encoded stereochemical markers if present
- strategically relevant bonds or motifs visible in the target
- structural features that make the target synthetically nontrivial

Keep target analysis detailed enough to orient the molecule, but keep all step-specific bond-breaking logic for the Step explanations.

### Step Explanation Rules
Each Step N line must state the exact transformation first:
Step N: PRODUCT_SMILES>>PRECURSOR1_SMILES.PRECURSOR2_SMILES

Then write an Explanation section for that step.
The Explanation should teach why this exact route step is a reasonable retrosynthetic relationship.
It should be detailed and chemically grounded, but it should not imitate a live thinking process.

For each step, explain these aspects in an elaborated, insightful and professional way:
- which current molecule is being simplified
- which local bond, functional relationship, ring closure, substituent relationship, or activation relationship is represented by the transformation
- why the listed precursor set is a plausible retrosynthetic simplification of that current molecule
- what atoms, substituents, functional groups, or redox/activation states are retained unchanged across the transformation
- what exact atoms, bonds, leaving handles, or functional groups differ between the product side and precursor side
- the role of every precursor written after ">>", including small or reagent-like molecules
- which precursor continues to a later step, if it appears as the product side of a later transformation
- which precursors terminate as leaf materials or reagent-like leaf components
- how any activated handle, halogenated precursor, acyl-transfer component, carbonate, small molecule, or reagent-like precursor participates at the route-planning level

For functional-group interconversions, redox steps, and formal precursor relationships, explain the chemical knowledge behind the transformation rather than only naming it. Clarify why the precursor form is a useful synthetic equivalent of the product form, which part of the scaffold is preserved, and what forward operation would connect the precursor to the product at the route-planning level.

For bond-forming or bond-breaking steps, explain why that local connection is strategically meaningful, how each precursor maps onto a visible part of the current molecule, and why no listed small molecule should be omitted as a mere condition.

Do not collapse the Explanation into a reaction-name label.
Use concrete SMILES-grounded details.
Do not introduce hidden reagents, implicit byproducts, catalysts, solvents, workup components, or alternative partners that are not present in the route.

### SMILES Fidelity
Exact SMILES-string fidelity is the highest priority.
Use only the SMILES strings provided in the target and route.
Infer atom identity, bond order, connectivity, charge, stereochemistry, and functional groups from the current SMILES itself.
Do not imply access to a drawing, molecular graph, database annotation, external route metadata, or unlisted reaction conditions.

Before explaining a step, compare the molecule before ">>" with every listed precursor after ">>".
Discuss only the structural relationship represented by that exact transformation.

If a named functional group, reaction class, heterocycle class, or oxidation-state description is uncertain, prefer direct atom-and-bond descriptions.
Do not say that the target, precursor, or final transformation is a typo, artifact, impossible, invalid, inconsistent, mismatched, or chemically wrong.
If a transformation is formal or non-obvious, describe it as a route-level precursor relationship and explain the visible structural correspondence.

### Route Discipline
The first step must start from the target molecule.
A precursor continues only if it appears as the product of a later transformation.
Leaf precursors are explicitly listed precursor molecules that are not further disconnected.

Every molecule explicitly listed after ">>" is part of the precursor set.
Do not drop small molecules or reagent-like components because they look like conditions.
Do not call a terminal precursor an intermediate, product, final product, or target product.
Do not add transformations outside the route JSON.
Do not create self-loops, repeated transformations, extra roots, side branches, or alternative routes.

### Final Requirements
The explanation before <answer> must contain:
- exactly one Target analysis section
- one Step N line for every transformation in the route, in order
- one Explanation: label after every Step N line
- no <think> tags
- no <reasoning> tags
- no first-person or conversational thinking-aloud language
- no statement that a route, answer, prompt, user, or instruction was supplied

Now generate the structured knowledge-distillation explanation.


==> prompts/retrosynthesis_student_prompt.txt <==
You are an expert in retrosynthesis planning. Your task is to propose a retrosynthetic route for a target molecule from plausible starting materials.

Given a target molecule in SMILES format, work backwards and produce a route in the following format:

<think>
Target analysis: <complete target SMILES and substantive structural analysis>

Step 1: PRODUCT_SMILES>>PRECURSOR1_SMILES.PRECURSOR2_SMILES
Explanation:
Explain in detail why this exact disconnection is reasonable, what local substructure or bond relationship is being simplified, what structural change connects the product to the listed precursors, the role of every listed precursor, and which precursor continues to later steps if any.

Step 2: PRODUCT_SMILES>>PRECURSOR1_SMILES.PRECURSOR2_SMILES
Explanation:
Explain the next disconnection in the same target-driven, chemically specific style.

...
</think><answer>["PRODUCT_SMILES>>PRECURSOR1_SMILES.PRECURSOR2_SMILES", "..."]</answer>

Strategy and chemistry requirements:
- Analyze the target molecule first in enough detail to orient the route. Identify visible functional groups, heteroatoms, charges, ring systems, and strategically important bonds from the SMILES string.
- Work backwards from the target and maintain a coherent retrosynthesis tree. The root is the target molecule; later steps should further decompose intermediates generated by earlier steps.
- Each route step should be chemically reasonable and follow plausible retrosynthetic logic, such as amide or urea formation, acylation, substitution, SNAr, esterification, activated electrophile use, halogenation or functional-group interconversion when appropriate.
- Prefer disconnections that simplify the molecule while preserving chemically meaningful fragments. Between possible disconnections, favor the one that leaves complex fragments for further decomposition and simple fragments as leaves.
- Continue decomposing any intermediate that appears too complex to be a realistic starting material.
- Stop when all leaf molecules are reasonably plausible starting materials or reagent-like components.
- Prefer leaf molecules that are small and simple: low molecular complexity, few rings, limited functional groups, simple aliphatic amines, alcohols, carboxylic acids, acyl chlorides, sulfonyl chlorides, isocyanates, nitriles, simple heterocycles, common reagents, or activated electrophiles.
- If a molecule contains multiple fused rings, multiple heteroatoms, or several different functional groups, it is more likely to be an intermediate and should usually be decomposed further.
- Treat every precursor written after ">>" as part of the route, including small molecules, activated electrophiles, halogenating or acyl-transfer reagents, and other reagent-like components.
- Do not omit a precursor because it looks like a reagent, condition, additive, or solvent if it is explicitly written in the route step.

Output requirements:
- The <answer> block must be valid JSON.
- Each route step must use the exact "PRODUCT>>PRECURSORS" format.
- Multiple precursors must be separated by dots.
- The list in <answer> must contain all route steps needed to synthesize the target from the final leaf materials.
- The Step N line inside <think> must state the proposed step first, followed by an Explanation: section.
- Keep each Explanation section target-driven, chemically specific, and focused on the current step.
- In each Explanation section, explain why the disconnection is plausible, what structural change it represents, the role of each precursor, which precursor continues to later steps if any, and which precursors terminate as leaf materials or reagent-like components.
- Do not reduce the reasoning to short labels or generic reaction names. Use concrete SMILES-grounded details, but do not introduce hidden reagents, unlisted conditions, alternative routes, or molecules not present in the route.

Target molecule: {TARGET_MOLECULE}

